Searching for Type Ia Supernovae in the Dark Energy Spectroscopic Instrument

With the development of large-scale photometric surveys, an increasing number of supernova candidates are being discovered, leading to a rapidly growing demand for supernova spectra. In addition to equipping photometric surveys with follow-up spectroscopic facilities, archival spectra from large multi-object spectroscopic surveys can be mined to provide spectroscopic classifications for candidates and to find supernovae missed by previous surveys. In this work, we combine Principal Component Analysis (PCA), the Local Outlier Factor (LOF) algorithm, and the supernova classification tool SNID to search for Type Ia supernovae among 1,757,303 galaxy spectra from the Dark Energy Spectroscopic Instrument (DESI) Data Release 1 (DR1). We finally obtain 247 Type Ia supernovae and 17 supernovae of other types. Among these, 202 supernovae lack classification records in the Transient Name Server (TNS) and represent newly identified SNe. These results demonstrate the potential of multi-object spectroscopic surveys to supplement supernova samples, particularly for transients missed by traditional photometric surveys.

==> tab2.txt <==
Title: Searching for Type Ia Supernovae in the Dark Energy Spectroscopic Instrument
Authors: Xiaoyu Zhuang, Song Ran, Dezheng Meng, Weiyu Ding, Ranfang Zheng, Yao Yao, Zheyu Lin, Bingxue Fu, Fujia Li, Zelin Xu, Jie Song, Xu Kong. 
Table: Information of the 264 SNe found in DESI DR1 (partial)
================================================================================
Byte-by-byte Description of file: tab2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---     TNSname    Corresponding object name in TNS
  12- 28 I17    ---     TARGETID   Unique DESI target ID
  30- 36 F7.3   ---     z-TNS      Redshift provided by TNS
  38- 42 F5.3   ---     z-DESI     Redshift provided by DESI
  44- 51 F8.4   deg     RAdeg      Barycentric Right Ascension in ICRS, provided by DESI
  53- 60 F8.4   deg     DEdeg      Barycentric Declination in ICRS, provided by DESI
  62- 69 I8     ---     Date-TNS   Discovery Date provided by TNS, in YYYYMMDD
  71- 78 I8     ---     Date-DESI  Final night of observation included in a series of spectra  coadds, in YYYYMMDD
  80- 86 A7     ---     Type       SN type of the best-matched SNID template
  88- 96 F9.5   d       Age        SN age of the best-matched SNID template
--------------------------------------------------------------------------------
Note (1):   Ambiguous candidates are not listed in the Table. 
--------------------------------------------------------------------------------
SN2021ntw  39628336003025098   0.099 0.092 259.6419  23.3413 20210529 20210618 Ia-norm  13.20000 
SN2022bzy  39633448192706237   0.160 0.157 174.2994  65.3778 20220211 20220315 Ia-norm  31.70000 
SN2022igw  39633311538090031   0.100 0.105 200.0307  54.1712 20220420 20220509 Ia-norm  23.00000 
SN2022gdq  39633240440441234   0.090 0.093 199.3932  49.4134 20220403 20220414 Ia-91T    0.40000 
SN2021pcx  39633044738409158   0.160 0.168 234.9788  38.1404 20210602 20210619 Ia-norm   7.80000 
SN2021ahyv 39633248636112289   0.140 0.144 232.9835  49.9347 20210520 20210620 Ia-norm  21.70000 
SN2021qtc  39633200862986949   0.081 0.073 265.4930  47.1046 20210621 20210628 Ia-norm  -0.60000 
SN2021rlo  39633040271475370   0.130 0.130 257.2339  38.0769 20210626 20210628 Ia-norm  -6.92000 
SN2021acpa 39633169640592166   0.140 0.142 109.5988  45.3312 20211030 20211117 Ia-91T    9.50000 
SN2021xkq  39627857525214739   0.130 0.123  19.1172   3.0381 20210901 20210927 Ia-norm  12.40000 
SN2021mbr  39633166662631970   0.180 0.179 218.7956  45.0565 20210508 20210521 Ia-norm  -7.00000 
SN2021adni 39627677014951546   0.120 0.116  56.4902  -4.3920 20211103 20211114 Ia-norm   5.90000 
SN2021adee 39627438673633732   0.110 0.107  45.6407 -14.4124 20211103 20211114 Ia-norm  -4.10000 
SN2022dia  39633544682670157   0.130 0.122 184.4242  78.1403 20220226 20220315 Ia-norm  10.80000 
SN2022ajp  39627806396649574   0.049 0.049 211.7136   0.8495 20220125 20220127 Ia-norm  -2.10000 
SN2022klh  39632966594333992   0.031 0.032 230.3300  34.2962 20220522 20220522 Ia-norm   2.90000 
SN2022efc  39628284262091921   0.110 0.114 175.0896  21.0491 20220226 20220304 Ia-norm  -1.10000 
SN2022kzc  39633421848281219   0.140 0.139 181.6544  62.9329 20220503 20220509 Ia-norm   1.07000 
SN2022fbg  39633006142425218   0.052 0.052 230.8701  36.2673 20220324 20220414 Ia-norm  67.00000 
SN2022fox  39628497529865788   0.110 0.112 258.7481  30.7825 20220331 20220409 Ia-norm  11.40000 
SN2021abap 39628326494538062   0.137 0.137   4.7527  22.9470 20211010 20211015 Ia-norm   5.60000 
SN2022dss  39633510784306677   0.120 0.117 125.8103  72.7260 20220227 20220314 Ia-norm   4.20000 
SN2022ako  39628367196063000   0.090 0.086 131.6993  24.8391 20220125 20220221 Ia-norm  31.80000 
SN2021aaxv 39628098542503109   0.110 0.104 127.9944  13.0293 20211009 20211021 Ia-norm   9.80000 
SN2022D    39627799555740873   0.043 0.041 163.9821   0.4168 20220101 20220127 Ia-91T   25.20000 
SN2022ake  39627684694724564   0.040 0.039 155.4069  -4.3130 20220125 20220127 Ia-norm   6.20000 
SN2021afzz 39627636938377191   0.084 0.084 179.0649  -6.1778 20211202 20211215 Ia-norm  12.10000 
SN2022beo  39628063578784182   0.140 0.144 157.8446  11.4617 20220106 20220103 Ia-norm  -8.20000 
SN2021aalh 39627609918670345   0.130 0.126 358.5710  -7.4422 20211001 20211020 Ia-91T   17.30000 
SN2021acby 39628467880329278   0.130 0.134  20.0669  29.4457 20211014 20211016 Ia-norm  -2.10000 
SN2021yqm  39632996944316930   0.064 0.067 274.4108  35.7901 20210911 20211001 Ia-norm   8.10000 
SN2021aaff 39628007748405596   0.090 0.086  18.8779   9.3311 20211001 20211015 Ia-norm  11.82000 
SN2021afii 39627833265365834   0.180 0.185  13.2291   2.0880 20211124 20211219 Ic-norm   7.00000 
SN2022gw   39627776050857344   0.090 0.094 202.8142  -0.5259 20220107 20220211 Ia-norm  44.20000 
SN2022ipc  39627897274635325   0.110 0.117 231.5956   4.4636 20220413 20220413 Ia-91T   -9.00000 
SN2022aqu  39627848612316399   0.077 0.078 207.8082   2.4468 20220127 20220207 Ia-norm   8.50000 
SN2022jsk  39633006159200507   0.100 0.099 231.9763  36.2539 20220508 20220512 Ia-norm  -4.10000 
SN2022ane  39627769352556371   0.052 0.052 163.6765  -0.6316 20220127 20220125 Ia-norm   2.90000 
SN2022any  39632975725330512   0.100 0.110 168.7744  34.7184 20220126 20220123 Ia-norm   2.30000 
SN2022bkm  39633199625669761   0.110 0.111 158.0097  46.9447 20220203 20220218 Ia-norm   9.80000 
SN2022hgs  39628017726654353   0.140 0.147 261.0559   9.5049 20220408 20220413 Ia-norm   4.80000 
SN2021xvs  39627791565587258   0.070 0.075  47.5516   0.2234 20210903 20211002 Ia-norm  60.00000 
SN2022jdw  39633131958961915   0.160 0.160 230.9461  42.9440 20220428 20220513 Ia-norm   4.20000 
SN2022iqg  39633025771766063   0.150 0.157 248.5766  37.3595 20220427 20220419 Ia-norm  -3.00000 
SN2021abko 39628338024677823   0.016 0.016  30.5304  23.5498 20211014 20211016 Ia-norm -11.20000 
SN2021yew  39627753741354945   0.100 0.096 313.0489  -1.5932 20210905 20210928 Ia-norm   8.60000 
SN2021xqu  39627717901026140   0.130 0.127 336.7874  -2.9572 20210829 20210923 Ia-norm  12.00000 
SN2022itp  39633208681172949   0.090 0.076 230.8910  47.5032 20220428 20220514 Ia-norm   5.70000 
SN2021fzv  39632951511615063   0.110 0.108 229.4595  33.5670 20210317 20210514 Ia-norm  57.80000 
SN2021txf  39628270429277080   0.110 0.111  14.5724  20.5919 20210719 20211015 Ia-norm  87.50000 
SN2022gdz  39628301911724716   0.120 0.122 223.2147  21.8144 20220403 20220322 Ia-norm  -0.90000 
SN2021afrk 39628160576259865   0.170 0.168 339.1187  15.3999 20211128 20211115 Ia-norm  -8.20000 
SN2022apc  39628439291953565   0.035 0.035 240.2151  28.1065 20220127 20220321 Ia-norm  38.50000 
SN2022efq  39628471244162680   0.072 0.072 250.0344  29.5392 20220303 20220516 Ia-pec   23.50000 
SN2021agjm 39627842689960553   0.047 0.051 214.8625   2.3709 20211217 20220127 Ia-norm  37.30000 
SN2021aexj 39628007786155359   0.047 0.020  21.2277   9.2089 20211119 20211201 Ia-pec   14.40000 
SN2021xaq  39628189454042098   0.110 0.107 329.7787  16.8438 20210825 20211030 Ia-91T   32.50000 
SN2021oxx  39628234521838986   0.090 0.138 267.0027  18.7990 20210601 20210627 Ia-norm   8.30000 
SN2021imq  39633015822877135   0.076 0.075 227.3653  36.8172 20210405 20210521 Ia-norm  47.10000 
SN2021hdw  39633301081686883   0.034 0.034 226.5423  53.4107 20210324 20210620 Ia-norm 117.60000 
AT2021yst  39628166158881176     --- 0.072 324.3943  15.8739 20210912 20210921 Ia-norm  -0.80000 
AT2021pgj  39627703799780292     --- 0.116 215.7784  -3.5474 20210605 20210612 Ia-91T    0.50000 
---        39627770166251931     --- 0.145 212.2324  -0.6698      --- 20210602 Ia-norm  53.10000 
AT2021mle  39627933467280683     --- 0.108 236.0388   5.9827 20210511 20210521 Ia-norm   0.10000 
AT2021qbv  39628052988167423     --- 0.086 234.9601  10.9464 20210612 20210705 Ia-norm  26.50000 
---        39627981378817824     --- 0.241 230.8486   7.8880      --- 20210617 Ia-norm   3.90000 
---        39628507642335518     --- 0.224 241.2473  31.3429      --- 20210619 Ia-91T   -4.80000 
---        39628424620280936     --- 0.234 334.2780  27.2749      --- 20210626 Ia-norm  19.10000 
AT2022djq  39632955496204145     --- 0.123 154.0493  33.6397 20220226 20220221 Ia-norm   1.07000 
---        39628467314099682     --- 0.197 341.4696  29.2919      --- 20211205 Ia-norm   8.40000 
---        39628453938466810     --- 0.175 151.1576  28.7314      --- 20220221 Ia-norm  87.50000 
---        39628412666511987     --- 0.208 255.4927  26.7162      --- 20210627 Ia-norm  -9.20000 
---        39628234261794330     --- 0.136 250.7809  18.8451      --- 20210628 Ia-91bg  20.70000 
---        39628251554910241     --- 0.164 260.0974  19.5041      --- 20210530 Ia-norm   3.90000 
---        39628217241307227     --- 0.228 263.2284  17.8970      --- 20210523 Ia-norm  60.70000 
AT2021ahvz 39633498381750720     --- 0.151 285.2349  70.9285 20210519 20210531 Ia-norm   8.60000 
---        39627784418496852     --- 0.233 341.6057  -0.3690      --- 20210708 Ia-norm   5.50000 
---        39627601068693407     --- 0.188 187.2782  -7.6419      --- 20210517 Ia-norm  -8.20000 
---        39633345558087031     --- 0.134 164.7056  56.6271      --- 20211129 Ia-norm   7.50000 
---        39627769679708563     --- 0.221 183.0145  -0.7065      --- 20220430 Ia-03fg   2.00000 
---        39627709613082831     --- 0.219 202.6387  -3.1831      --- 20210531 Ia-norm   3.00000 
---        39633251974776446     --- 0.170 182.1458  50.1467      --- 20220317 Ia-norm   7.20000 
---        39633374867884766     --- 0.178 194.8827  59.0175      --- 20220315 Ia-norm -11.10000 
---        39633308014870671     --- 0.105 202.4562  54.0896      --- 20220509 Ia-norm  -7.30000 
---        39627869982299626     --- 0.154  42.2355   3.6174      --- 20211219 Ia-norm  -0.90000 
---        39627815590565592     --- 0.128  39.6508   1.2333      --- 20211219 Ia-norm  22.60000 
AT2021pzi  39633179593671725     --- 0.115 232.9581  45.6972 20210611 20210619 Ia-norm   3.90000 
AT2021prb  39627874612811691     --- 0.138 318.6424   3.3896 20210610 20210621 Ia-norm   2.10000 
---        39627741766620838     --- 0.147 319.4580  -2.0027      --- 20210621 Ia-pec   15.00000 
AT2021pjt  39627663433799334     --- 0.108 324.8720  -5.2439 20210610 20210612 Ia-norm  -1.70000 
AT2021oym  39627651127706656     --- 0.125 308.5584  -5.8256 20210603 20210621 Ia-norm   4.70000 
---        39633229208096610     --- 0.186 259.3975  48.8354      --- 20210705 Ia-91T   14.60000 
AT2021ljd  39628523450663731     --- 0.074 265.6275  31.8828 20210505 20210515 Ia-91bg   8.70000 
---        39632982033567865     --- 0.176 266.4035  34.9421      --- 20210619 Ia-norm  13.30000 
AT2021lvh  39628064296014230     --- 0.146 201.6309  11.5524 20210509 20210605 Ia-norm  18.30000 
---        39632981102432016     --- 0.200 198.8428  34.9454      --- 20210516 Ia-norm   5.90000 
---        39633220546856664     --- 0.190 202.2263  48.1335      --- 20210522 Ia-norm  -7.20000 
---        39627965499180862     --- 0.173 356.8360   7.1421      --- 20211021 Ia-norm   8.20000 
---        39633445101503306     --- 0.186  95.1640  65.1897      --- 20220109 Ia-norm  -7.70000 
---        39627357589341058     --- 0.218  55.1317 -18.0633      --- 20220204 Ia-norm  15.90000 
---        39627829452734524     --- 0.158 145.7513   1.7583      --- 20211116 Ia-norm  12.20000 
---        39627617057377766     --- 0.239  67.1273  -6.9148      --- 20220205 Ia-91T   10.60000 
---        39627684371759907     --- 0.188 135.9703  -4.1694      --- 20220114 Ia-norm  -7.00000 
---        39627769067340770     --- 0.139 146.5499  -0.6683      --- 20211216 Ia-norm  -3.00000 
---        39627684396927242     --- 0.185 137.5477  -4.1450      --- 20211117 Ia-91T   14.50000 
---        39627879201376200     --- 0.153 232.3992   3.8642      --- 20220422 Ia-norm   2.90000 
---        39627685906876815     --- 0.177 227.6527  -4.1629      --- 20220314 Ia-norm -11.20000 
---        39627782195516425     --- 0.107 209.2146  -0.2166      --- 20220127 Ia-norm  12.51000 
AT2022hnp  39628088262266553     --- 0.191 220.6161  12.5939 20220409 20220419 Ia-norm   1.07000 
---        39627784909234598     --- 0.222  10.9612   0.0459      --- 20210930 Ia-norm   4.70000 
---        39628046700905448     --- 0.186 213.8534  10.7774      --- 20220516 Ia-norm   3.90000 
---        39627999548540122     --- 0.149 244.5073   8.8655      --- 20220430 Ia-norm   1.80000 
---        39627730781737124     --- 0.114  24.6374  -2.3717      --- 20210927 Ia-91T   -2.00000 
---        39628052849755047     --- 0.216 226.5723  11.0574      --- 20220607 Ia-norm  17.10000 
---        39637240623662862     --- 0.178 233.9682  28.2134      --- 20220512 Ia-norm   3.80000 
---        39627543539620393     --- 0.144 319.0463 -10.1926      --- 20211027 Ia-norm   2.30000 
---        39627721080310666     --- 0.215 166.3899  -2.7032      --- 20220212 Ia-norm   0.30000 
AT2022cdt  39633081287573917     --- 0.129 161.4218  40.2588 20220212 20220219 Ia-norm  -4.30000 
---        39628306387043251     --- 0.210 149.9243  22.0051      --- 20211118 Ia-norm -10.20000 
---        39633135599616525     --- 0.154 167.3738  43.3199      --- 20220219 Ia-norm  77.90000 
---        39628285591683925     --- 0.223 259.7378  20.9538      --- 20220512 Ia-norm  -5.50000 
---        39628279870654394     --- 0.169 255.1262  20.7614      --- 20220513 Ia-norm  11.40000 
---        39627951817360995     --- 0.217 255.7162   6.8680      --- 20220331 Ia-norm   7.40000 
---        39628228758867605     --- 0.095 265.0981  18.5784      --- 20210627 Ia-norm   0.80000 
---        39628319309698505     --- 0.183 261.2785  22.4607      --- 20220513 Ia-norm  -5.90000 
---        39627799685764166     --- 0.169 171.7023   0.4026      --- 20220202 Ia-norm   3.30000 
---        39627986248406471     --- 0.218 163.8288   8.3304      --- 20211130 Ia-norm  -5.90000 
---        39633433483283128     --- 0.169 288.9887  64.0975      --- 20211025 Ia-norm  -3.69000 
---        39633402810338157     --- 0.221 285.2779  61.1419      --- 20211023 Ia-norm   2.90000 
---        39627691380442682     --- 0.141 194.3441  -3.9287      --- 20220516 Ia-norm   5.30000 
---        39633304160305176     --- 0.167 174.5353  53.7917      --- 20220218 Ia-norm  10.90000 
---        39628517175984565     --- 0.061 186.1783  31.7738      --- 20220402 Ia-norm  17.10000 
---        39627851808375386     --- 0.087  38.2626   2.6608      --- 20220125 Ia-norm  -9.90000 
---        39627882007364576     --- 0.104  39.8348   3.9563      --- 20211016 Ia-91T   -1.00000 
---        39627983018788459     --- 0.198 329.3241   7.9942      --- 20211106 Ia-norm  -2.30000 
AT2021zda  39627789975951742     --- 0.106 312.9811   0.0987 20210913 20211008 Ia-norm  19.10000 
---        39627862440936747     --- 0.210 312.0330   3.0596      --- 20220516 Ia-norm   8.10000 
---        39628466244552225     --- 0.178 268.4815  29.2251      --- 20210627 Ia-norm   8.90000 
---        39633132470669580     --- 0.132 272.6520  42.8931      --- 20220523 Ia-norm  82.90000 
---        39633299844370098     --- 0.090 103.2891  53.4758      --- 20211019 Ia-norm   6.70000 
---        39633043182324963     --- 0.137 117.3802  38.1381      --- 20211021 Ia-norm   7.70000 
AT2021abiw 39628500646234372     --- 0.098 114.8863  31.0691 20211013 20211116 Ia-norm  29.50000 
---        39627824104997606     --- 0.119 187.0328   1.4070      --- 20220213 Ia-pec   29.50000 
AT2022gdc  39628081782065410     --- 0.153 185.4828  12.2659 20220403 20220417 Ia-norm   8.00000 
AT2021ywl  39628463950267368     --- 0.101 111.9380  29.1986 20210914 20211020 Ia-norm  32.30000 
---        39633039738798649     --- 0.164 217.0620  38.0888      --- 20220416 Ia-norm   2.80000 
---        39633091228077412     --- 0.170 218.7363  40.8706      --- 20220218 Ia-norm   1.80000 
---        39632941227180503     --- 0.203 217.5197  33.0432      --- 20220508 Ia-91T   14.50000 
---        39628292751362632     --- 0.215 356.9267  21.1376      --- 20211014 Ia-norm -11.10000 
---        39633510780109793     --- 0.140 124.3964  72.7559      --- 20220314 Ia-norm   1.40000 
---        39633516316592049     --- 0.200 167.4923  73.3815      --- 20220314 Ia-norm  -3.10000 
---        39633527829955753     --- 0.120 173.4772  75.2513      --- 20220314 Ia-norm  -0.60000 
---        39628186199262062     --- 0.232 127.3567  16.7735      --- 20211116 Ia-91T   -3.10000 
AT2022cog  39633533848783999     --- 0.103 176.7977  76.1727 20220211 20220314 Ia-norm  19.10000 
---        39627539030737797     --- 0.228  45.9787 -10.3045      --- 20211024 Ia-norm  -0.70000 
---        39627479811361033     --- 0.185  46.6913 -12.6506      --- 20220210 Ia-norm   1.60000 
---        39636293935697802     --- 0.209  66.2857 -12.1073      --- 20210921 Ia-norm   9.40000 
---        39627684665362586     --- 0.164 153.5578  -4.1546      --- 20220127 Ia-norm  12.90000 
AT2022eu   39627853351880365     --- 0.113 130.3321   2.8573 20220107 20220112 Ia-norm   7.10000 
---        39627733029880519     --- 0.218 158.5249  -2.1624      --- 20220114 Ia-pec    6.60000 
---        39627720950288216     --- 0.136 158.6890  -2.6789      --- 20220114 Ia-norm   2.90000 
---        39628291077835646     --- 0.152 250.0620  21.2158      --- 20220323 Ia-norm  -4.20000 
---        39627678860444765     --- 0.105 166.7643  -4.5422      --- 20220113 Ia-norm  15.40000 
---        39627588888429187     --- 0.235 174.7265  -8.2641      --- 20220213 Ia-norm  11.00000 
---        39627555384333527     --- 0.141 315.0784  -9.7254      --- 20211102 Ia-norm   4.20000 
---        39633034185540901     --- 0.208 158.9964  37.7711      --- 20220327 Ia-norm   9.20000 
---        39633005232261767     --- 0.204 163.8488  36.1402      --- 20211129 Ia-norm -11.60000 
---        39627891587157322     --- 0.150 251.7029   4.2759      --- 20220422 Ia-91T   14.30000 
---        39628205753111062     --- 0.239 265.3910  17.5009      --- 20220504 Ia-91T   11.80000 
---        39627669796554579     --- 0.175 345.0446  -4.9340      --- 20211120 Ia-norm   2.90000 
---        39627745784762286     --- 0.184 198.9430  -1.8318      --- 20220304 Ia-norm  -7.20000 
AT2022efh  39627757881135080     --- 0.086 199.9426  -1.3725 20220226 20220307 Ia-norm  67.00000 
---        39627778026376850     --- 0.195 320.5888  -0.5757      --- 20211001 Ia-norm  -2.10000 
---        39627952937242735     --- 0.179 322.9327   6.7289      --- 20220607 Ia-norm   0.80000 
---        39627627245344036     --- 0.171 318.2092  -6.6422      --- 20220605 Ia-norm  -8.20000 
---        39633249160398753     --- 0.201 281.1586  50.0102      --- 20211023 Ia-norm   2.30000 
---        39633139387076177     --- 0.155 117.0701  43.4986      --- 20220120 Ia-norm   5.20000 
---        39628013700123166     --- 0.167  18.1118   9.4907      --- 20211015 Ia-norm   5.00000 
---        39633169716088088     --- 0.194 115.9441  45.3591      --- 20220120 Ia-91bg   7.00000 
---        39627995798834493     --- 0.201  18.6858   8.7971      --- 20211015 Ia-norm   8.60000 
---        39628270366363781     --- 0.105  10.6285  20.4133      --- 20211015 Ia-norm  50.50000 
---        39628253345875696     --- 0.117  13.0715  19.6499      --- 20211015 Ia-pec   25.50000 
AT2022btm  39632946109351410     --- 0.140 204.6131  33.3313 20220209 20220221 Ia-norm  11.50000 
---        39632991084872321     --- 0.217 205.7580  35.4084      --- 20220221 Ia-norm   6.70000 
---        39633517931398977     --- 0.170 145.8904  73.8659      --- 20220408 Ia-norm  19.10000 
---        39633432258543727     --- 0.168 123.4085  63.9059      --- 20211023 Ia-norm  74.70000 
---        39633485018697555     --- 0.169 103.3594  69.6044      --- 20220209 Ia-norm  53.10000 
AT2021aadz 39627444793115354     --- 0.153  61.5697 -14.2985 20211001 20211026 Ia-91T   16.60000 
---        39627793302029054     --- 0.089 151.0392   0.2437      --- 20211219 Ia-91T   -4.93000 
---        39627787232873670     --- 0.108 149.4547   0.0572      --- 20211113 Ia-91bg  -1.90000 
---        39627775199415671     --- 0.184 152.1549  -0.6216      --- 20211219 Ia-91T    0.00000 
---        39627793373331649     --- 0.219 155.2574   0.2638      --- 20220125 Ia-norm   1.80000 
AT2022gqk  39627919835791556     --- 0.132 140.0919   5.6185 20220405 20220401 Ia-norm -10.20000 
---        39627865871878987     --- 0.105 156.8629   3.1386      --- 20220212 Ia-norm  51.20000 
---        39627740181173492     --- 0.143 224.9725  -1.9349      --- 20220505 Ia-91T   13.50000 
---        39627902857253026     --- 0.198 205.2756   4.8703      --- 20220430 Ia-norm   5.70000 
---        39628011267424480     --- 0.221 231.1469   9.3161      --- 20220607 Ia-norm  -2.70000 
---        39628005470897831     --- 0.187 241.5049   9.0675      --- 20220314 Ia-norm  21.60000 
---        39627642692962172     --- 0.165 163.7714  -5.9505      --- 20220208 Ia-norm   4.20000 
---        39628094557914496     --- 0.236 244.5901  12.7918      --- 20220315 Ia-norm  -4.00000 
---        39628544946472209     --- 0.202 342.8235  32.9622      --- 20211023 Ia-norm  18.30000 
---        39627757482674021     --- 0.172 176.0874  -1.2659      --- 20220125 Ia-norm  87.20000 
---        39633203740280839     --- 0.226 157.0846  47.3552      --- 20220218 Ia-norm  -0.70000 
---        39633211852063526     --- 0.164 150.0864  47.6632      --- 20220218 Ia-norm  10.30000 
---        39633140037191329     --- 0.146 170.1835  43.4542      --- 20220219 Ia-norm  11.90000 
---        39627812973316037     --- 0.156 243.5850   1.1011      --- 20220308 Ia-norm   2.90000 
---        39627718177851802     --- 0.199 353.3764  -2.8833      --- 20210926 Ia-norm   3.80000 
---        39627782078071079     --- 0.236 202.0116  -0.2606      --- 20220127 Ia-norm   5.20000 
---        39633212011447463     --- 0.244 164.2139  47.6566      --- 20211129 Ia-91T   80.60000 
---        39633030599412192     --- 0.125 249.9173  37.5521      --- 20220419 Ia-pec   29.50000 
---        39627735701657893     --- 0.185 317.9277  -2.2377      --- 20220603 Ia-norm  12.30000 
AT2022kqg  39633308727904745     --- 0.198 274.6528  53.9838 20220524 20220611 Ia-norm   7.30000 
AT2021abzj 39633266805836299     --- 0.115 133.6587  51.1991 20211016 20211022 Ia-norm  -1.80000 
---        39633245234532468     --- 0.212 279.3282  49.6982      --- 20220522 Ia-norm  -3.10000 
---        39633231783395379     --- 0.154 131.7749  49.0670      --- 20211119 Ia-norm  -7.70000 
---        39633266633871007     --- 0.133 117.4708  51.3069      --- 20220120 Ia-norm  -0.20000 
---        39627815280188191     --- 0.173  21.1768   1.3209      --- 20211009 Ia-norm  -7.20000 
---        39628178884395395     --- 0.151  32.8429  16.4555      --- 20211016 Ia-norm   5.00000 
---        39632995845408302     --- 0.125 193.9250  35.6379      --- 20220221 Ia-norm  -8.10000 
AT2022fka  39633104956033301     --- 0.089 222.1362  41.5040 20220327 20220414 Ia-norm  23.00000 
---        39633487317173079     --- 0.155 132.8300  69.8171      --- 20211125 Ia-norm  -5.90000 
---        39628004065805291     --- 0.224 156.7868   9.0139      --- 20220419 Ia-norm   5.20000 
AT2022byt  39627848079639827     --- 0.101 176.0531   2.4681 20220126 20220208 Ia-norm  -3.80000 
AT2022O     2842658548482049     --- 0.075 124.2228   5.4125 20220101 20220206 Ia-norm  34.30000 
---        39089837395017253     --- 0.211 150.3780   3.0900      --- 20220419 Ia-norm  -2.10000 
---        39089837394943798     --- 0.209 148.8361   3.0104      --- 20220420 Ia-norm   3.90000 
AT2020acxd 39628425098433080     --- 0.246   6.4145  27.5640 20201207 20201223 Ia-norm   5.90000 
---        39627329412007735     --- 0.163  85.1658 -19.3047      --- 20210107 Ia-norm   5.30000 
---        39628039415401887     --- 0.197 132.7248  10.4112      --- 20210205 Ia-norm   1.30000 
AT2021pxl  39627806493118827     --- 0.229 217.4422   0.6715 20210508 20210513 Ia-norm  -5.30000 
---        39627817939374452     --- 0.236 179.7034   1.1954      --- 20210407 Ia-norm   9.40000 
---        39627823463272134     --- 0.098 148.9332   1.5850      --- 20210502 Ia-norm   8.00000 
AT2021lqw  39628454601162986     --- 0.143 195.9649  28.7279 20210502 20210506 Ia-norm  -4.10000 
---        39633421894421222     --- 0.146 188.0905  63.0853      --- 20210417 Ia-norm   2.50000 
AT2021kcb  39628443943441091     --- 0.148 194.4069  28.2547 20210417 20210505 Ia-91T   13.50000 
---        39628454563415310     --- 0.196 193.4470  28.8686      --- 20210407 Ia-02es   1.00000 
AT2021kcb  39628443943441091     --- 0.148 194.4069  28.2547 20210417 20210418 Ia-norm   6.88000 
---        39627782359092752     --- 0.218 218.8729  -0.2862      --- 20210503 Ia-norm -11.10000 
---        43977456419340308     --- 0.147 220.1477   0.0510      --- 20210503 Ia-91T   33.10000 
---        39633123192868091     --- 0.242 240.8314  42.4869      --- 20210529 Ia-norm  -8.10000 
AT2021gdt  39633456333849928     --- 0.075 273.8847  66.2799 20210318 20210409 Ia-norm  14.40000 
---        39632961909294036     --- 0.170 253.5050  34.0520      --- 20210416 Ia-norm   0.80000 
AT2021gij  43977456419340604     --- 0.147 220.1477   0.0510 20210317 20210506 Ia-norm  38.50000 
---        39627574938174193     --- 0.184  54.6419  -8.7753      --- 20220211 Ia-norm -11.10000 
AT2022eqy  39627660967545881     --- 0.071 177.3679  -5.1707 20220310 20220428 Ia-91bg  44.20000 
---        39627939494496322     --- 0.210 237.1563   6.2862      --- 20210521 Ia-norm  -0.20000 
AT2022jgd  39627998940365991     --- 0.137 207.8632   8.7974 20220428 20220516 Ia-91T   13.50000 
---        39628417921976681     --- 0.216 246.2109  26.9875      --- 20220516 Ia-norm   8.90000 
SN2022eeo  39627660896244005   0.115 0.115 173.1587  -5.1513 20220301 20220402 Ia-norm  19.10000 
SN2022hgk  39633153656097048   0.033 0.034 212.5988  44.2339 20220406 20220510 SLSN-I   45.63000 
---        39627800193273122     --- 0.155 201.9045   0.5079      --- 20210604 IIb      -7.20000 
---        39633509685398082     --- 0.242 268.4758  72.5847      --- 20210629 IIb       3.00000 
---        39628527980513883     --- 0.083 224.1180  32.1793      --- 20210617 IIb      -4.10000 
---        39633136417507467     --- 0.230 234.2845  43.1775      --- 20210620 Ib-norm -14.70000 
---        39633228880940111     --- 0.247 229.8622  48.8381      --- 20210619 Ib-norm  -5.80000 
---        39633371122372115     --- 0.027 125.2383  58.8563      --- 20211119 Ic-norm  34.00000 
---        39627857537797254     --- 0.128  19.8510   2.8765      --- 20210927 IIb      -3.10000 
---        39627830094466066     --- 0.238 184.1743   1.6471      --- 20220321 Ib-norm   0.00000 
---        39632956456700078     --- 0.242 222.7569  33.8029      --- 20220522 SLSN-I    3.00000 
---        39633025046154677     --- 0.186 194.6555  37.3185      --- 20220416 Ic-norm  -2.90000 
---        39633204021297975     --- 0.132 181.5548  47.1885      --- 20220318 IIb       0.00000 
---        39633217250135801     --- 0.195 268.6098  47.9348      --- 20220612 Ib-norm  -8.10000 
---        39633105480319355     --- 0.157 263.5354  41.5694      --- 20220419 IIb      -7.20000 
---        39633194894494222     --- 0.093 107.1272  46.6781      --- 20211021 Ib-norm -10.80000 
---        39627811912157419     --- 0.082 180.3834   0.9592      --- 20210502 Ib-norm  -4.50000 

